The NetHack Learning Environment

Progress in Reinforcement Learning (RL) algorithms goes hand-in-hand with the development of challenging environments that test the limits of current methods. While existing RL environments are either sufficiently complex or based on fast simulation, they are rarely both. Here, we present the NetHack Learning Environment (NLE), a scalable, procedurally generated, stochastic, rich, and challenging environment for RL research based on the popular single-player terminal-based roguelike game, NetHack. We argue that NetHack is sufficiently complex to drive long-term research on problems such as exploration, planning, skill acquisition, and language-conditioned RL, while dramatically reducing the computational resources required to gather a large amount of experience. We compare NLE and its task suite to existing alternatives, and discuss why it is an ideal medium for testing the robustness and systematic generalization of RL agents. We demonstrate empirical success for early stages of the game using a distributed Deep RL baseline and Random Network Distillation exploration, alongside qualitative analysis of various agents trained in the environment. NLE is open source at https://github.com/facebookresearch/nle.

==> fig/actions.tsv <==
extcmd	35	#	perform an extended command
extlist	191	M-?	list all extended commands
adjust	225	M-a	adjust inventory letters
annotate	193	M-A	name current level
apply	97	a	apply (use) a tool (pick-axe, key, lamp...)
attributes	24	C-x	show your attributes
autopickup	64	@	toggle the pickup option on/off
call	67	C	call (name) something
cast	90	Z	zap (cast) a spell
chat	227	M-c	talk to someone
close	99	c	close a door
conduct	195	M-C	list voluntary challenges you have maintained
dip	228	M-d	dip an object into something
down	62	>	go down (e.g., a staircase)
drop	100	d	drop an item
droptype	68	D	drop specific item types
eat	101	e	eat something
esc	27	C-[	escape from the current query/action
engrave	69	E	engrave writing on the floor
enhance	229	M-e	advance or check weapon and spell skills
fire	102	f	fire ammunition from quiver
fight	70	F	Prefix: force fight even if you don't see a monster
force	230	M-f	force a lock
glance	59	;	show what type of thing a map symbol corresponds to
help	63	?	give a help message
history	86	V	show long version and game history
inventory	105	i	show your inventory
inventtype	73	I	inventory specific item types
invoke	233	M-i	invoke an object's special powers
jump	234	M-j	jump to another location
kick	4	C-d	kick something
known	92	\	show what object types have been discovered
knownclass	96	`	show discovered types for one class of objects
look	58	:	look at what is here
loot	236	M-l	loot a box on the floor
monster	237	M-m	use monster's special ability
more	13	C-m	read the next message
move	109	m	Prefix: move without picking up objects/fighting
movefar	77	M	Prefix: run without picking up objects/fighting
offer	239	M-o	offer a sacrifice to the gods
open	111	o	open a door
options	79	O	show option settings, possibly change them
overview	15	C-o	show a summary of the explored dungeon
pay	112	p	pay your shopping bill
pickup	44	,	pick up things at the current location
pray	240	M-p	pray to the gods for help
prevmsg	16	C-p	view recent game messages
puton	80	P	put on an accessory (ring, amulet, etc)
quaff	113	q	quaff (drink) something
quit	241	M-q	exit without saving current game
quiver	81	Q	select ammunition for quiver
read	114	r	read a scroll or spellbook
redraw	18	C-r	redraw screen
remove	82	R	remove an accessory (ring, amulet, etc)
ride	210	M-R	mount or dismount a saddled steed
rub	242	M-r	rub a lamp or a stone
rush	103	g	Prefix: rush until something interesting is seen
save	83	S	save the game and exit
search	115	s	search for traps and secret doors
seeall	42	*	show all equipment in use
seetrap	94	^	show the type of adjacent trap
sit	243	M-s	sit down
swap	120	x	swap wielded and secondary weapons
takeoff	84	T	take off one piece of armor
takeoffall	65	A	remove all armor
teleport	20	C-t	teleport around the level
throw	116	t	throw something
tip	212	M-T	empty a container
travel	95	_	travel to a specific location on the map
turn	244	M-t	turn undead away
twoweapon	88	X	toggle two-weapon combat
untrap	245	M-u	untrap something
up	60	<	go up (e.g., a staircase)
version	246	M-v	list compile time options
versionshort	118	v	show version
wait / self	46	.	rest one move while doing nothing / apply to self
wear	87	W	wear a piece of armor
whatdoes	38	&	tell what a command does
whatis	47	/	show what type of thing a symbol corresponds to
wield	119	w	wield (put in use) a weapon
wipe	247	M-w	wipe off your face
zap	112	z	zap a wand
